Deep uGMRT observations for enhanced calibration of 21 cm arrays -- I. First image and source catalogue

Radio-interferometric arrays require very precise calibration to detect the Epoch of Reionization 21-cm signal. A remarkably complete and accurate sky model is therefore needed in the patches of the sky used to perform the calibration. Instruments such as HERA, which use a redundant calibration strategy, also require a reference sky model to fix degenerate gain solutions. We have carried out a deep (20 hours) observation using the upgraded GMRT to make a high-fidelity sky model of one of the HERA calibration fields GLEAM 02H (J0200$-$3053). Here, we present the results from a $16.7\,\rm{MHz}$ bandwidth data centred at $147.4\,\rm{MHz}$. Using multiple GMRT pointings, we have made a $6.9^\circ\times6.9^\circ$ mosaic, which yields a median rms of $3.9^{+3.7}_{-1.4}\,{\rm mJy/beam}$ that reduces to $\sim2\,{\rm mJy/beam}$ at source-free regions. In the overlapping patch, this rms is deeper than the GLEAM catalogue, which is used for HERA calibration. We produce a catalogue of $640$ sources ($26\%$ extended) in the flux range $0.01-19.08\,{\rm Jy}$. The catalogue has a sub-arcsec positional accuracy, and the estimated fluxes are consistent with existing catalogues. The differential source counts are found to be deeper than GLEAM and consistent with LoTSS. Preliminary simulations of the sky models from GLEAM and our catalogue show $\sim 10-25\%$ difference in the visibility amplitude, with relatively small phase difference ($\approx 2^\circ$). Future work is planned for larger survey areas and wider bandwidth to reduce the rms and measure the in-band source spectral indices, which are expected to enhance the fidelity of the HERA calibration model.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
